On the Effect of Bias Estimation on Coverage Accuracy in Nonparametric Inference

Nonparametric methods play a central role in modern empirical work. While they provide inference procedures that are more robust to parametric misspecification bias, they may be quite sensitive to tuning parameter choices. We study the effects of bias correction on confidence interval coverage in the context of kernel density and local polynomial regression estimation, and prove that bias correction can be preferred to undersmoothing for minimizing coverage error and increasing robustness to tuning parameter choice. This is achieved using a novel, yet simple, Studentization, which leads to a new way of constructing kernel-based bias-corrected confidence intervals. In addition, for practical cases, we derive coverage error optimal bandwidths and discuss easy-to-implement bandwidth selectors. For interior points, we show that the MSE-optimal bandwidth for the original point estimator (before bias correction) delivers the fastest coverage error decay rate after bias correction when second-order (equivalent) kernels are employed, but is otherwise suboptimal because it is too "large". Finally, for odd-degree local polynomial regression, we show that, as with point estimation, coverage error adapts to boundary points automatically when appropriate Studentization is used; however, the MSE-optimal bandwidth for the original point estimator is suboptimal. All the results are established using valid Edgeworth expansions and illustrated with simulated data. Our findings have important consequences for empirical work as they indicate that bias-corrected confidence intervals, coupled with appropriate standard errors, have smaller coverage error and are less sensitive to tuning parameter choices in practically relevant cases where additional smoothness is available.

==> kd_bws_m1_n500.txt <==
%latex.default(table.den, file = paste("kd_bws_m", model, "_n",     n, ".txt", sep = ""), cgroup = c("Bandwidth", "Empirical Coverage",     "Interval Length"), n.cgroup = c(1, 3, 2), rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(3, 3,     3, 3, 3), landscape = FALSE, center = "none", col.just = rep("c",     6), title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-6} \cline{8-9}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.819&&82.4&88.0&94.7&&0.035&0.042\tabularnewline
~~$\hat{h}_{\tt rot}$&0.746&&82.6&86.1&93.0&&0.037&0.044\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.543&&90.1&86.1&92.2&&0.043&0.052\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&1.224&&90.1&83.5&93.7&&0.044&0.060\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.665&&93.7&86.6&93.8&&0.073&0.093\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.842&&64.1&78.3&91.3&&0.064&0.088\tabularnewline
~~$\hat{h}_{\tt rot}$&0.775&&73.3&79.5&91.5&&0.069&0.094\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.665&&80.7&80.7&90.9&&0.080&0.107\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&1.221&&90.0&83.5&93.9&&0.044&0.060\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.666&&93.9&87.0&94.2&&0.073&0.093\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.819&&83.0&88.8&94.9&&0.035&0.042\tabularnewline
~~$\hat{h}_{\tt rot}$&0.745&&83.2&86.8&93.3&&0.037&0.044\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.541&&90.5&87.0&92.4&&0.043&0.052\tabularnewline
\hline
\end{tabular}


==> kd_bws_m2_n500.txt <==
%latex.default(table.den, file = paste("kd_bws_m", model, "_n",     n, ".txt", sep = ""), cgroup = c("Bandwidth", "Empirical Coverage",     "Interval Length"), n.cgroup = c(1, 3, 2), rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(3, 3,     3, 3, 3), landscape = FALSE, center = "none", col.just = rep("c",     6), title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-6} \cline{8-9}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&1.005&&90.3&90.4&93.9&&0.015&0.018\tabularnewline
~~$\hat{h}_{\tt rot}$&1.092&&94.3&92.4&95.6&&0.015&0.017\tabularnewline
~~$\hat{h}_{\tt dpi}$&1.108&&91.8&92.4&96.0&&0.015&0.017\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.942&&80.9&87.3&93.9&&0.034&0.040\tabularnewline
~~$\hat{h}_{\tt rot}$&0.622&&91.5&87.6&93.6&&0.041&0.049\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.685&&85.5&85.2&91.9&&0.040&0.048\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.772&&77.2&84.0&93.8&&0.063&0.081\tabularnewline
~~$\hat{h}_{\tt rot}$&2.119&&8.6&13.3&19.8&&0.025&0.041\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.357&&94.1&88.6&94.4&&0.103&0.127\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.614&&41.9&72.2&88.0&&0.088&0.122\tabularnewline
~~$\hat{h}_{\tt rot}$&0.593&&49.7&72.5&87.6&&0.091&0.126\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.457&&79.7&81.3&91.5&&0.115&0.153\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.603&&70.6&85.5&92.9&&0.061&0.074\tabularnewline
~~$\hat{h}_{\tt rot}$&0.913&&23.3&53.9&63.4&&0.049&0.061\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.324&&93.6&88.5&93.9&&0.084&0.102\tabularnewline
\hline
\end{tabular}


==> kd_bws_m3_n500.txt <==
%latex.default(table.den, file = paste("kd_bws_m", model, "_n",     n, ".txt", sep = ""), cgroup = c("Bandwidth", "Empirical Coverage",     "Interval Length"), n.cgroup = c(1, 3, 2), rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(3, 3,     3, 3, 3), landscape = FALSE, center = "none", col.just = rep("c",     6), title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-6} \cline{8-9}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.767&&82.7&86.6&93.8&&0.047&0.057\tabularnewline
~~$\hat{h}_{\tt rot}$&2.843&&1.5&3.6&5.1&&0.021&0.029\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.554&&89.8&86.8&92.4&&0.056&0.067\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.716&&65.6&79.3&89.7&&0.070&0.092\tabularnewline
~~$\hat{h}_{\tt rot}$&1.204&&3.1&29.6&45.4&&0.046&0.063\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.663&&72.4&79.5&89.7&&0.075&0.097\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.695&&74.3&83.2&92.6&&0.064&0.081\tabularnewline
~~$\hat{h}_{\tt rot}$&1.096&&1.2&44.8&67.2&&0.046&0.061\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.431&&92.7&87.6&94.3&&0.085&0.105\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.716&&66.6&79.3&89.8&&0.070&0.092\tabularnewline
~~$\hat{h}_{\tt rot}$&1.202&&2.6&31.0&46.8&&0.046&0.063\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.662&&72.4&79.3&89.7&&0.075&0.097\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.767&&82.1&86.2&93.7&&0.047&0.057\tabularnewline
~~$\hat{h}_{\tt rot}$&2.829&&1.4&3.5&5.0&&0.021&0.029\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.554&&89.3&86.0&92.2&&0.056&0.067\tabularnewline
\hline
\end{tabular}


==> kd_bws_m4_n500.txt <==
%latex.default(table.den, file = paste("kd_bws_m", model, "_n",     n, ".txt", sep = ""), cgroup = c("Bandwidth", "Empirical Coverage",     "Interval Length"), n.cgroup = c(1, 3, 2), rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(3, 3,     3, 3, 3), landscape = FALSE, center = "none", col.just = rep("c",     6), title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{2}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-6} \cline{8-9}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.853&&84.3&88.8&94.4&&0.030&0.036\tabularnewline
~~$\hat{h}_{\tt rot}$&0.844&&78.9&85.4&91.8&&0.030&0.036\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.579&&91.7&87.4&92.5&&0.036&0.043\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&1.751&&77.3&79.0&88.3&&0.032&0.044\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.823&&93.3&87.2&94.5&&0.057&0.072\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.879&&74.1&81.1&91.6&&0.060&0.080\tabularnewline
~~$\hat{h}_{\tt rot}$&1.086&&44.9&66.8&82.7&&0.050&0.068\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.791&&78.4&81.4&92.0&&0.067&0.088\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.600&&81.0&83.1&92.8&&0.079&0.101\tabularnewline
~~$\hat{h}_{\tt rot}$&0.900&&55.5&60.3&80.3&&0.058&0.078\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.804&&59.9&64.4&86.0&&0.066&0.086\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.526&&75.9&85.0&92.5&&0.068&0.082\tabularnewline
~~$\hat{h}_{\tt rot}$&1.872&&2.6&1.0&3.7&&0.031&0.042\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.816&&36.7&43.2&53.2&&0.055&0.067\tabularnewline
\hline
\end{tabular}


==> kd_bws_stats_m1_n500.txt <==
%latex.default(table.bw, file = paste("kd_bws_stats_m", model,     "_n", n, ".txt", sep = ""), landscape = FALSE, rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(2, 2,     2, 2, 2), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.819&0.546&0.698&0.741&0.746&0.789&1.11&0.07\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.397&0.462&0.493&0.543&0.544&1.95&0.17\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.898&1.1&1.17&1.22&1.28&9.42&0.27\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.357&0.476&0.588&0.665&0.788&2.01&0.25\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.842&0.667&0.756&0.775&0.775&0.795&0.876&0.029\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.425&0.596&0.637&0.665&0.699&1.79&0.11\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.895&1.1&1.17&1.22&1.28&5.84&0.24\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.356&0.478&0.583&0.666&0.791&2.05&0.25\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.819&0.55&0.695&0.741&0.745&0.789&1.11&0.071\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.398&0.462&0.494&0.541&0.545&1.95&0.16\tabularnewline
\hline
\end{tabular}


==> kd_bws_stats_m2_n500.txt <==
%latex.default(table.bw, file = paste("kd_bws_stats_m", model,     "_n", n, ".txt", sep = ""), landscape = FALSE, rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(2, 2,     2, 2, 2), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&1.005&0.775&1&1.09&1.09&1.17&2.44&0.12\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.684&1.01&1.1&1.11&1.2&1.9&0.14\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.942&0.472&0.584&0.619&0.622&0.657&0.844&0.055\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.376&0.528&0.656&0.685&0.774&1.84&0.21\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.772&0.678&1.35&1.69&2.12&2.25&116&2.38\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.268&0.324&0.342&0.357&0.367&1.38&0.074\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.614&0.513&0.578&0.593&0.593&0.607&0.682&0.022\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.371&0.436&0.453&0.457&0.474&0.776&0.033\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.603&0.529&0.772&0.864&0.913&0.988&5.83&0.27\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.272&0.309&0.321&0.324&0.336&1.03&0.025\tabularnewline
\hline
\end{tabular}


==> kd_bws_stats_m3_n500.txt <==
%latex.default(table.bw, file = paste("kd_bws_stats_m", model,     "_n", n, ".txt", sep = ""), landscape = FALSE, rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(2, 2,     2, 2, 2), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.767&1.16&1.89&2.29&2.84&3.03&46.7&1.98\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.411&0.494&0.527&0.554&0.573&1.82&0.12\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.716&0.973&1.14&1.19&1.2&1.25&1.86&0.09\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.572&0.638&0.659&0.663&0.683&0.954&0.037\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.695&0.953&1.07&1.09&1.1&1.12&1.31&0.043\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.375&0.416&0.428&0.431&0.443&0.604&0.023\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.716&0.968&1.14&1.19&1.2&1.25&1.84&0.09\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.565&0.637&0.658&0.662&0.683&1.21&0.037\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.767&1.24&1.89&2.3&2.83&3.02&119&2.50\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.417&0.494&0.526&0.554&0.57&1.83&0.13\tabularnewline
\hline
\end{tabular}


==> kd_bws_stats_m4_n500.txt <==
%latex.default(table.bw, file = paste("kd_bws_stats_m", model,     "_n", n, ".txt", sep = ""), landscape = FALSE, rgroup = c("$x=-2$",     "$x=-1$", "$x=0$", "$x=1$", "$x=2$"), n.rgroup = c(2, 2,     2, 2, 2), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.853&0.632&0.781&0.839&0.844&0.896&1.25&0.088\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.447&0.515&0.545&0.579&0.589&1.86&0.13\tabularnewline
\hline
{\bfseries $x=-1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&1.1&1.4&1.55&1.75&1.8&16.6&0.83\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.395&0.659&0.794&0.823&0.934&2.06&0.24\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.879&0.918&1.04&1.08&1.09&1.12&1.53&0.063\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.424&0.635&0.757&0.791&0.893&1.99&0.23\tabularnewline
\hline
{\bfseries $x=1$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.600&0.787&0.876&0.899&0.9&0.923&1.08&0.036\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.429&0.69&0.768&0.804&0.874&2.03&0.21\tabularnewline
\hline
{\bfseries $x=2$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.526&1.08&1.43&1.6&1.87&1.89&61&1.57\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.412&0.606&0.795&0.816&0.94&2.01&0.26\tabularnewline
\hline
\end{tabular}


==> lp_bws_m1_n500.txt <==
%latex.default(table.reg, file = paste("lp_bws_m", m, "_n", n,     ".txt", sep = ""), landscape = FALSE, n.cgroup = c(1, 5,     4), n.rgroup = c(nbws, nbws, nbws, nbws, nbws), rgroup = c("$x=-2/3$",     "$x=-1/3$", "$x=0$", "$x=1/3$", "$x=2/3$"), cgroup = c("Bandwidth",     "Empirical Coverage", "Interval Length"), outer.size = "scriptsize",     col.just = rep("c", 10), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{5}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-8} \cline{10-13}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.478&&56.1&76.5&83.6&30.5&94.8&&0.302&0.330&0.198&0.422\tabularnewline
~~$\hat{h}_{\tt rot}$&0.201&&93.6&94.3&83.8&94.3&95.2&&0.440&0.479&0.468&0.631\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.177&&95.0&95.0&83.6&97.1&94.7&&0.467&0.507&0.515&0.669\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.331&&4.9&31.2&82.1&1.9&93.1&&0.357&0.377&0.277&0.488\tabularnewline
~~$\hat{h}_{\tt rot}$&0.488&&3.1&8.8&53.0&2.5&62.7&&0.327&0.326&0.199&0.417\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.319&&24.5&47.0&81.0&20.3&91.9&&0.366&0.387&0.298&0.504\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.115&&52.7&72.9&83.3&61.7&93.6&&0.596&0.625&0.665&0.826\tabularnewline
~~$\hat{h}_{\tt rot}$&0.464&&0.0&0.0&0.0&0.0&0.0&&0.354&0.328&0.199&0.462\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.238&&1.9&4.1&43.9&2.2&55.9&&0.464&0.444&0.398&0.591\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.383&&92.1&94.2&77.9&82.1&91.4&&0.318&0.354&0.239&0.455\tabularnewline
~~$\hat{h}_{\tt rot}$&0.340&&94.1&94.5&79.0&87.4&92.9&&0.340&0.378&0.280&0.488\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.314&&95.3&95.5&77.6&90.6&91.9&&0.351&0.388&0.298&0.504\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.478&&58.8&78.2&83.0&32.4&94.5&&0.302&0.331&0.198&0.423\tabularnewline
~~$\hat{h}_{\tt rot}$&0.289&&88.6&92.2&82.5&82.4&94.3&&0.366&0.403&0.325&0.525\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.219&&92.4&93.7&82.3&92.2&94.4&&0.422&0.462&0.431&0.606\tabularnewline
\hline
\end{tabular}


==> lp_bws_m2_n500.txt <==
%latex.default(table.reg, file = paste("lp_bws_m", m, "_n", n,     ".txt", sep = ""), landscape = FALSE, n.cgroup = c(1, 5,     4), n.rgroup = c(nbws, nbws, nbws, nbws, nbws), rgroup = c("$x=-2/3$",     "$x=-1/3$", "$x=0$", "$x=1/3$", "$x=2/3$"), cgroup = c("Bandwidth",     "Empirical Coverage", "Interval Length"), outer.size = "scriptsize",     col.just = rep("c", 10), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{5}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-8} \cline{10-13}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.325&&95.2&95.6&83.7&87.3&95.4&&0.351&0.388&0.282&0.504\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.205&&95.2&95.5&83.2&94.4&95.3&&0.433&0.473&0.421&0.622\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.706&&0.0&0.5&1.5&0.0&4.8&&0.254&0.268&0.122&0.356\tabularnewline
~~$\hat{h}_{\tt rot}$&0.461&&1.1&18.0&83.5&0.2&94.7&&0.304&0.327&0.188&0.418\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.440&&13.9&33.6&69.0&8.2&84.2&&0.311&0.336&0.203&0.432\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.115&&52.7&72.8&83.3&49.7&93.6&&0.596&0.625&0.576&0.826\tabularnewline
~~$\hat{h}_{\tt rot}$&0.495&&0.0&0.0&0.0&0.0&0.0&&0.341&0.315&0.174&0.451\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.238&&2.3&4.3&43.6&2.1&55.3&&0.464&0.444&0.370&0.591\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.706&&0.0&0.4&1.7&0.0&5.1&&0.254&0.268&0.122&0.356\tabularnewline
~~$\hat{h}_{\tt rot}$&0.461&&1.0&18.4&82.7&0.1&93.7&&0.303&0.326&0.188&0.417\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.440&&14.0&33.0&68.7&8.4&83.9&&0.311&0.336&0.202&0.430\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.325&&94.8&95.4&82.2&87.0&94.3&&0.351&0.388&0.282&0.504\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.205&&94.9&94.8&82.1&94.1&93.9&&0.434&0.473&0.421&0.623\tabularnewline
\hline
\end{tabular}


==> lp_bws_m3_n500.txt <==
%latex.default(table.reg, file = paste("lp_bws_m", m, "_n", n,     ".txt", sep = ""), landscape = FALSE, n.cgroup = c(1, 5,     4), n.rgroup = c(nbws, nbws, nbws, nbws, nbws), rgroup = c("$x=-2/3$",     "$x=-1/3$", "$x=0$", "$x=1/3$", "$x=2/3$"), cgroup = c("Bandwidth",     "Empirical Coverage", "Interval Length"), outer.size = "scriptsize",     col.just = rep("c", 10), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{5}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-8} \cline{10-13}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&1.235&&86.3&86.3&87.5&29.8&87.7&&0.285&0.298&0.078&0.286\tabularnewline
~~$\hat{h}_{\tt rot}$&0.530&&91.3&91.7&86.3&64.8&95.5&&0.299&0.313&0.166&0.406\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.266&&94.9&95.0&83.1&88.1&95.5&&0.380&0.412&0.309&0.546\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&1.235&&83.2&81.2&67.2&32.7&81.8&&0.206&0.210&0.070&0.266\tabularnewline
~~$\hat{h}_{\tt rot}$&0.697&&80.6&86.4&82.2&43.9&94.4&&0.233&0.253&0.116&0.336\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.493&&90.2&93.2&82.6&67.7&94.8&&0.278&0.303&0.166&0.400\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.976&&13.8&19.8&40.3&1.3&63.2&&0.198&0.215&0.082&0.283\tabularnewline
~~$\hat{h}_{\tt rot}$&0.696&&34.2&65.3&84.6&7.9&96.0&&0.234&0.254&0.116&0.334\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.354&&93.2&94.7&82.8&79.9&95.5&&0.327&0.356&0.231&0.470\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.246&&77.8&85.2&79.0&67.4&92.6&&0.393&0.424&0.327&0.562\tabularnewline
~~$\hat{h}_{\tt rot}$&0.697&&86.0&82.4&49.2&51.2&72.1&&0.237&0.253&0.116&0.343\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.491&&75.0&68.2&47.9&45.3&71.4&&0.282&0.303&0.167&0.406\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.246&&78.3&85.6&79.6&67.1&93.0&&0.394&0.425&0.327&0.565\tabularnewline
~~$\hat{h}_{\tt rot}$&0.504&&78.2&76.2&46.5&47.5&69.2&&0.309&0.321&0.177&0.424\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.267&&76.9&84.1&77.8&63.5&91.7&&0.381&0.412&0.308&0.547\tabularnewline
\hline
\end{tabular}


==> lp_bws_m4_n500.txt <==
%latex.default(table.reg, file = paste("lp_bws_m", m, "_n", n,     ".txt", sep = ""), landscape = FALSE, n.cgroup = c(1, 5,     4), n.rgroup = c(nbws, nbws, nbws, nbws, nbws), rgroup = c("$x=-2/3$",     "$x=-1/3$", "$x=0$", "$x=1/3$", "$x=2/3$"), cgroup = c("Bandwidth",     "Empirical Coverage", "Interval Length"), outer.size = "scriptsize",     col.just = rep("c", 10), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{5}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-8} \cline{10-13}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.309&&95.2&95.5&83.5&88.5&95.4&&0.358&0.394&0.295&0.515\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.200&&95.2&95.3&83.2&94.7&95.3&&0.439&0.478&0.431&0.630\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.466&&0.5&8.5&76.2&0.0&89.8&&0.301&0.323&0.185&0.413\tabularnewline
~~$\hat{h}_{\tt rot}$&0.441&&0.8&14.0&82.6&0.1&94.2&&0.309&0.332&0.197&0.426\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.432&&10.5&27.1&67.9&6.3&82.5&&0.314&0.337&0.207&0.435\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.128&&52.4&73.0&83.4&51.0&93.9&&0.564&0.593&0.559&0.785\tabularnewline
~~$\hat{h}_{\tt rot}$&0.473&&0.0&0.0&0.0&0.0&0.1&&0.348&0.321&0.183&0.447\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.233&&3.2&7.4&58.5&3.1&72.0&&0.457&0.447&0.378&0.592\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.466&&0.5&9.2&75.0&0.1&89.4&&0.301&0.322&0.185&0.412\tabularnewline
~~$\hat{h}_{\tt rot}$&0.441&&0.6&15.1&81.7&0.0&93.2&&0.309&0.332&0.197&0.425\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.433&&10.4&26.7&67.0&6.1&82.5&&0.313&0.337&0.206&0.433\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.309&&94.6&95.2&82.1&88.2&94.3&&0.359&0.394&0.295&0.515\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.200&&94.7&94.7&82.2&94.5&94.1&&0.440&0.478&0.431&0.631\tabularnewline
\hline
\end{tabular}


==> lp_bws_m5_n500.txt <==
%latex.default(table.reg, file = paste("lp_bws_m", m, "_n", n,     ".txt", sep = ""), landscape = FALSE, n.cgroup = c(1, 5,     4), n.rgroup = c(nbws, nbws, nbws, nbws, nbws), rgroup = c("$x=-2/3$",     "$x=-1/3$", "$x=0$", "$x=1/3$", "$x=2/3$"), cgroup = c("Bandwidth",     "Empirical Coverage", "Interval Length"), outer.size = "scriptsize",     col.just = rep("c", 10), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{5}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-8} \cline{10-13}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.251&&95.1&95.2&83.6&91.0&95.5&&0.392&0.424&0.340&0.563\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.203&&95.4&95.3&83.4&93.7&95.0&&0.437&0.472&0.410&0.627\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.307&&43.5&69.2&82.6&26.4&94.5&&0.355&0.380&0.271&0.504\tabularnewline
~~$\hat{h}_{\tt rot}$&0.405&&9.9&27.2&81.3&5.4&93.3&&0.316&0.334&0.209&0.440\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.307&&44.1&66.3&82.1&31.2&94.1&&0.357&0.381&0.275&0.507\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.474&&24.9&49.6&78.2&5.5&93.4&&0.286&0.309&0.177&0.410\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.320&&73.5&83.1&81.0&58.8&93.6&&0.348&0.376&0.267&0.498\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.821&&3.3&38.3&80.7&0.1&92.7&&0.227&0.241&0.102&0.319\tabularnewline
~~$\hat{h}_{\tt rot}$&0.538&&72.3&88.1&76.4&44.8&91.1&&0.268&0.293&0.158&0.384\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.343&&93.3&93.7&82.0&83.1&94.5&&0.332&0.361&0.245&0.477\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.887&&91.3&94.1&74.1&46.7&80.0&&0.289&0.312&0.107&0.317\tabularnewline
~~$\hat{h}_{\tt rot}$&0.401&&93.5&93.8&82.8&78.4&94.6&&0.319&0.342&0.218&0.455\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.262&&94.2&94.5&82.0&89.2&94.3&&0.386&0.418&0.329&0.554\tabularnewline
\hline
\end{tabular}


==> lp_bws_m6_n500.txt <==
%latex.default(table.reg, file = paste("lp_bws_m", m, "_n", n,     ".txt", sep = ""), landscape = FALSE, n.cgroup = c(1, 5,     4), n.rgroup = c(nbws, nbws, nbws, nbws, nbws), rgroup = c("$x=-2/3$",     "$x=-1/3$", "$x=0$", "$x=1/3$", "$x=2/3$"), cgroup = c("Bandwidth",     "Empirical Coverage", "Interval Length"), outer.size = "scriptsize",     col.just = rep("c", 10), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{5}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Interval Length}\tabularnewline
\cline{2-2} \cline{4-8} \cline{10-13}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{ }&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.783&&88.8&88.3&91.0&45.2&94.6&&0.289&0.299&0.113&0.333\tabularnewline
~~$\hat{h}_{\tt rot}$&0.563&&90.7&91.4&85.0&59.5&95.1&&0.294&0.303&0.152&0.393\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.359&&93.3&94.1&83.2&78.8&95.2&&0.334&0.358&0.233&0.479\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.975&&80.3&83.8&77.2&33.4&91.2&&0.210&0.218&0.084&0.296\tabularnewline
~~$\hat{h}_{\tt rot}$&0.580&&92.0&93.8&83.4&63.3&95.1&&0.254&0.276&0.139&0.367\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.475&&92.4&93.4&82.5&71.5&94.8&&0.283&0.307&0.171&0.408\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.562&&87.3&91.2&82.1&59.3&95.4&&0.258&0.280&0.143&0.372\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.447&&92.3&93.9&82.4&71.6&95.2&&0.292&0.317&0.183&0.420\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&0.616&&52.3&73.3&81.6&19.4&93.8&&0.247&0.267&0.129&0.354\tabularnewline
~~$\hat{h}_{\tt rot}$&0.548&&66.6&78.9&81.2&36.3&93.1&&0.262&0.284&0.146&0.377\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.461&&78.8&85.7&81.2&53.6&93.9&&0.288&0.312&0.177&0.414\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&&&&&\tabularnewline
~~$h_{\tt mse}$&-&&-&-&-&-&-&&-&-&-&-\tabularnewline
~~$\hat{h}_{\tt rot}$&0.461&&94.3&94.4&83.2&74.6&94.7&&0.304&0.318&0.181&0.429\tabularnewline
~~$\hat{h}_{\tt dpi}$&0.347&&94.5&94.2&82.4&82.4&94.4&&0.340&0.364&0.242&0.487\tabularnewline
\hline
\end{tabular}


==> lp_bws_stats_m1_n500.txt <==
%latex.default(table.bw, file = paste("lp_bws_stats_m", m, "_n",     n, ".txt", sep = ""), landscape = FALSE, n.rgroup = c(2,     2, 2, 2, 2), rgroup = c("$x=-2/3$", "$x=-1/3$", "$x=0$",     "$x=1/3$", "$x=2/3$"), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.478&0.158&0.183&0.191&0.201&0.201&0.671&0.049\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0513&0.166&0.178&0.177&0.19&0.32&0.024\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.331&0.223&0.401&0.497&0.488&0.576&0.73&0.109\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0827&0.284&0.312&0.319&0.343&0.577&0.064\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.115&0.32&0.433&0.462&0.464&0.491&0.676&0.046\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0661&0.212&0.24&0.238&0.265&0.577&0.046\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.383&0.206&0.281&0.337&0.34&0.39&0.65&0.067\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0782&0.291&0.313&0.314&0.336&0.576&0.044\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.478&0.211&0.254&0.279&0.289&0.318&0.505&0.045\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0667&0.196&0.212&0.219&0.233&0.577&0.044\tabularnewline
\hline
\end{tabular}


==> lp_bws_stats_m2_n500.txt <==
%latex.default(table.bw, file = paste("lp_bws_stats_m", m, "_n",     n, ".txt", sep = ""), landscape = FALSE, n.rgroup = c(2,     2, 2, 2, 2), rgroup = c("$x=-2/3$", "$x=-1/3$", "$x=0$",     "$x=1/3$", "$x=2/3$"), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.205&0.261&0.292&0.325&0.377&0.583&0.083\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0647&0.19&0.205&0.205&0.221&0.356&0.026\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.706&0.32&0.43&0.458&0.461&0.488&0.69&0.043\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.151&0.379&0.426&0.44&0.5&0.577&0.081\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.115&0.395&0.469&0.492&0.495&0.518&0.67&0.037\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0585&0.212&0.241&0.238&0.266&0.385&0.045\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.706&0.309&0.432&0.457&0.461&0.487&0.666&0.043\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.178&0.38&0.427&0.44&0.499&0.577&0.081\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.207&0.261&0.294&0.325&0.379&0.568&0.083\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0459&0.19&0.205&0.205&0.221&0.373&0.026\tabularnewline
\hline
\end{tabular}


==> lp_bws_stats_m3_n500.txt <==
%latex.default(table.bw, file = paste("lp_bws_stats_m", m, "_n",     n, ".txt", sep = ""), landscape = FALSE, n.rgroup = c(2,     2, 2, 2, 2), rgroup = c("$x=-2/3$", "$x=-1/3$", "$x=0$",     "$x=1/3$", "$x=2/3$"), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.25&0.436&0.529&0.53&0.617&0.822&0.119\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0666&0.242&0.262&0.266&0.283&0.576&0.043\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.495&0.667&0.703&0.697&0.732&0.833&0.050\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.276&0.439&0.492&0.493&0.571&0.577&0.068\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.976&0.484&0.667&0.704&0.696&0.731&0.826&0.051\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.125&0.326&0.347&0.354&0.373&0.577&0.046\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.246&0.469&0.665&0.703&0.697&0.734&0.862&0.052\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.201&0.436&0.49&0.491&0.57&0.577&0.069\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.246&0.222&0.392&0.497&0.504&0.609&0.836&0.132\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0659&0.243&0.262&0.267&0.284&0.577&0.045\tabularnewline
\hline
\end{tabular}


==> lp_bws_stats_m4_n500.txt <==
%latex.default(table.bw, file = paste("lp_bws_stats_m", m, "_n",     n, ".txt", sep = ""), landscape = FALSE, n.rgroup = c(2,     2, 2, 2, 2), rgroup = c("$x=-2/3$", "$x=-1/3$", "$x=0$",     "$x=1/3$", "$x=2/3$"), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.203&0.254&0.28&0.309&0.341&0.572&0.077\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0544&0.186&0.2&0.2&0.215&0.354&0.026\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.466&0.309&0.413&0.438&0.441&0.466&0.643&0.039\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.122&0.373&0.418&0.432&0.487&0.577&0.082\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.128&0.382&0.449&0.47&0.473&0.493&0.623&0.033\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0301&0.21&0.236&0.233&0.259&0.373&0.042\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.466&0.303&0.414&0.438&0.441&0.465&0.62&0.039\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.13&0.373&0.42&0.433&0.491&0.577&0.082\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.204&0.254&0.281&0.309&0.342&0.566&0.076\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0448&0.185&0.2&0.2&0.215&0.41&0.026\tabularnewline
\hline
\end{tabular}


==> lp_bws_stats_m5_n500.txt <==
%latex.default(table.bw, file = paste("lp_bws_stats_m", m, "_n",     n, ".txt", sep = ""), landscape = FALSE, n.rgroup = c(2,     2, 2, 2, 2), rgroup = c("$x=-2/3$", "$x=-1/3$", "$x=0$",     "$x=1/3$", "$x=2/3$"), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.187&0.225&0.24&0.251&0.262&0.56&0.043\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.048&0.186&0.201&0.203&0.217&0.576&0.033\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.307&0.253&0.369&0.41&0.405&0.443&0.631&0.054\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0927&0.287&0.307&0.307&0.327&0.577&0.038\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.362&0.443&0.47&0.474&0.501&0.682&0.044\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0843&0.289&0.312&0.32&0.339&0.577&0.055\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.821&0.311&0.478&0.53&0.538&0.597&0.775&0.078\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0837&0.323&0.342&0.343&0.362&0.576&0.034\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.887&0.251&0.344&0.375&0.401&0.422&0.747&0.089\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0589&0.231&0.251&0.262&0.277&0.576&0.056\tabularnewline
\hline
\end{tabular}


==> lp_bws_stats_m6_n500.txt <==
%latex.default(table.bw, file = paste("lp_bws_stats_m", m, "_n",     n, ".txt", sep = ""), landscape = FALSE, n.rgroup = c(2,     2, 2, 2, 2), rgroup = c("$x=-2/3$", "$x=-1/3$", "$x=0$",     "$x=1/3$", "$x=2/3$"), outer.size = "scriptsize", col.just = rep("c",     8), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{lcccccccc}
\hline\hline
\multicolumn{1}{l}{}&\multicolumn{1}{c}{Pop. Par.}&\multicolumn{1}{c}{Min.}&\multicolumn{1}{c}{1st Qu.}&\multicolumn{1}{c}{Median}&\multicolumn{1}{c}{Mean}&\multicolumn{1}{c}{3rd Qu.}&\multicolumn{1}{c}{Max.}&\multicolumn{1}{c}{Std. Dev.}\tabularnewline
\hline
{\bfseries $x=-2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.783&0.284&0.515&0.575&0.563&0.621&0.798&0.084\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.113&0.302&0.339&0.359&0.398&0.577&0.082\tabularnewline
\hline
{\bfseries $x=-1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.975&0.41&0.534&0.574&0.58&0.621&0.801&0.063\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.164&0.418&0.47&0.475&0.546&0.577&0.073\tabularnewline
\hline
{\bfseries $x=0$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.396&0.52&0.557&0.562&0.6&0.786&0.060\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.124&0.387&0.436&0.447&0.506&0.577&0.078\tabularnewline
\hline
{\bfseries $x=1/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&0.616&0.388&0.505&0.542&0.548&0.584&0.764&0.059\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.163&0.402&0.449&0.461&0.526&0.577&0.076\tabularnewline
\hline
{\bfseries $x=2/3$}&&&&&&&&\tabularnewline
~~$\hat{h}_{\tt rot}$&-&0.261&0.41&0.452&0.461&0.505&0.786&0.070\tabularnewline
~~$\hat{h}_{\tt dpi}$&-&0.0791&0.291&0.328&0.347&0.384&0.577&0.082\tabularnewline
\hline
\end{tabular}


==> lp_main_m5_n500.txt <==
%latex.default(table.reg, file = paste("lp_main_m", m, "_n", n,     ".txt", sep = ""), landscape = FALSE, n.cgroup = c(1, 1,     5, 4), cgroup = c("Evaluation Point", "Average Bandwidth",     "Empirical Coverage", "Interval Length"), outer.size = "scriptsize",     col.just = rep("c", 11), center = "none", title = "", table.env = FALSE)%
\begin{tabular}{cccccccccccccc}
\hline\hline
\multicolumn{1}{c}{\bfseries Evaluation Point}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries Average Bandwidth}&\multicolumn{1}{c}{\bfseries }&\multicolumn{5}{c}{\bfseries Empirical Coverage}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Interval Length}\tabularnewline
\cline{1-14}
\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{BC}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{US}&\multicolumn{1}{c}{Locfit}&\multicolumn{1}{c}{HH}&\multicolumn{1}{c}{RBC}\tabularnewline
\hline
-2/3&&0.203&&95.4&95.3&83.4&93.7&95.0&&0.437&0.472&0.410&0.627\tabularnewline
-1/3&&0.307&&44.1&66.3&82.1&31.2&94.1&&0.357&0.381&0.275&0.507\tabularnewline
0&&0.320&&73.5&83.1&81.0&58.8&93.6&&0.348&0.376&0.267&0.498\tabularnewline
1/3&&0.343&&93.3&93.7&82.0&83.1&94.5&&0.332&0.361&0.245&0.477\tabularnewline
2/3&&0.262&&94.2&94.5&82.0&89.2&94.3&&0.386&0.418&0.329&0.554\tabularnewline
\hline
\end{tabular}

